Tapered Simplified Modal Method for Analysis of Non-rectangular Gratings

The Simplified Modal Method (SMM) provides a quick and intuitive way to analyze the performance of gratings of rectangular shapes. For non-rectangular shapes, a version of SMM has been developed, but it applies only to the Littrow-mounting incidence case and it neglects reflection. Here, we use the theory of mode-coupling in a tapered waveguide to improve SMM so that it applies to non-rectangular gratings at arbitrary angles of incidence. Moreover, this new 'Tapered Simplified Modal Method' (TSMM) allows us to properly account for reflected light. We present here the analytical development of the theory and numerical simulations, demonstrating the validity of the method.

==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
opexfig2.eps:   Sample .eps figure capture of a multimedia file
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


==> submission revised/readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
opexfig2.eps:   Sample .eps figure capture of a multimedia file
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

